Plug-In Inversion: Model-Agnostic Inversion for Vision with Data Augmentations

Existing techniques for model inversion typically rely on hard-to-tune regularizers, such as total variation or feature regularization, which must be individually calibrated for each network in order to produce adequate images. In this work, we introduce Plug-In Inversion, which relies on a simple set of augmentations and does not require excessive hyper-parameter tuning. Under our proposed augmentation-based scheme, the same set of augmentation hyper-parameters can be used for inverting a wide range of image classification models, regardless of input dimensions or the architecture. We illustrate the practicality of our approach by inverting Vision Transformers (ViTs) and Multi-Layer Perceptrons (MLPs) trained on the ImageNet dataset, tasks which to the best of our knowledge have not been successfully accomplished by any previous works.

==> keeplist.txt <==
./fancyhdr.sty:141:% includegraphics in header when verbatiminput is active.
icml2022/icml2022/g' | sed 's/
icml2022/images/ablate_color/0_0.0_0.0.jpg
icml2022/images/ablate_color/0_0.0_0.0.png
icml2022/images/ablate_color/0_0.0_0.1.jpg
icml2022/images/ablate_color/0_0.0_0.1.png
icml2022/images/ablate_color/0_0.0_0.5.jpg
icml2022/images/ablate_color/0_0.0_0.5.png
icml2022/images/ablate_color/0_0.0_1.0.jpg
icml2022/images/ablate_color/0_0.0_1.0.png
icml2022/images/ablate_color/0_0.0_2.0.jpg
icml2022/images/ablate_color/0_0.0_2.0.png
icml2022/images/ablate_color/0_0.0_4.0.jpg
icml2022/images/ablate_color/0_0.0_4.0.png
icml2022/images/ablate_color/0_0.0_8.0.jpg
icml2022/images/ablate_color/0_0.0_8.0.png
icml2022/images/ablate_color/0_0.1_0.0.jpg
icml2022/images/ablate_color/0_0.1_0.0.png
icml2022/images/ablate_color/0_0.1_0.1.jpg
icml2022/images/ablate_color/0_0.1_0.1.png
icml2022/images/ablate_color/0_0.1_0.5.jpg
icml2022/images/ablate_color/0_0.1_0.5.png
icml2022/images/ablate_color/0_0.1_1.0.jpg
icml2022/images/ablate_color/0_0.1_1.0.png
icml2022/images/ablate_color/0_0.1_2.0.jpg
icml2022/images/ablate_color/0_0.1_2.0.png
icml2022/images/ablate_color/0_0.1_4.0.jpg
icml2022/images/ablate_color/0_0.1_4.0.png
icml2022/images/ablate_color/0_0.1_8.0.jpg
icml2022/images/ablate_color/0_0.1_8.0.png
icml2022/images/ablate_color/0_0.5_0.0.jpg
icml2022/images/ablate_color/0_0.5_0.0.png
icml2022/images/ablate_color/0_0.5_0.1.jpg
icml2022/images/ablate_color/0_0.5_0.1.png
icml2022/images/ablate_color/0_0.5_0.5.jpg
icml2022/images/ablate_color/0_0.5_0.5.png
icml2022/images/ablate_color/0_0.5_1.0.jpg
icml2022/images/ablate_color/0_0.5_1.0.png
icml2022/images/ablate_color/0_0.5_2.0.jpg
icml2022/images/ablate_color/0_0.5_2.0.png
icml2022/images/ablate_color/0_0.5_4.0.jpg
icml2022/images/ablate_color/0_0.5_4.0.png
icml2022/images/ablate_color/0_0.5_8.0.jpg
icml2022/images/ablate_color/0_0.5_8.0.png
icml2022/images/ablate_color/0_1.0_0.0.jpg
icml2022/images/ablate_color/0_1.0_0.0.png
icml2022/images/ablate_color/0_1.0_0.1.jpg
icml2022/images/ablate_color/0_1.0_0.1.png
icml2022/images/ablate_color/0_1.0_0.5.jpg
icml2022/images/ablate_color/0_1.0_0.5.png
icml2022/images/ablate_color/0_1.0_1.0.jpg
icml2022/images/ablate_color/0_1.0_1.0.png
icml2022/images/ablate_color/0_1.0_2.0.jpg
icml2022/images/ablate_color/0_1.0_2.0.png
icml2022/images/ablate_color/0_1.0_4.0.jpg
icml2022/images/ablate_color/0_1.0_4.0.png
icml2022/images/ablate_color/0_1.0_8.0.jpg
icml2022/images/ablate_color/0_1.0_8.0.png
icml2022/images/ablate_color/0_2.0_0.0.jpg
icml2022/images/ablate_color/0_2.0_0.0.png
icml2022/images/ablate_color/0_2.0_0.1.jpg
icml2022/images/ablate_color/0_2.0_0.1.png
icml2022/images/ablate_color/0_2.0_0.5.jpg
icml2022/images/ablate_color/0_2.0_0.5.png
icml2022/images/ablate_color/0_2.0_1.0.jpg
icml2022/images/ablate_color/0_2.0_1.0.png
icml2022/images/ablate_color/0_2.0_2.0.jpg
icml2022/images/ablate_color/0_2.0_2.0.png
icml2022/images/ablate_color/0_2.0_4.0.jpg
icml2022/images/ablate_color/0_2.0_4.0.png
icml2022/images/ablate_color/0_2.0_8.0.jpg
icml2022/images/ablate_color/0_2.0_8.0.png
icml2022/images/ablate_color/0_4.0_0.0.jpg
icml2022/images/ablate_color/0_4.0_0.0.png
icml2022/images/ablate_color/0_4.0_0.1.jpg
icml2022/images/ablate_color/0_4.0_0.1.png
icml2022/images/ablate_color/0_4.0_0.5.jpg
icml2022/images/ablate_color/0_4.0_0.5.png
icml2022/images/ablate_color/0_4.0_1.0.jpg
icml2022/images/ablate_color/0_4.0_1.0.png
icml2022/images/ablate_color/0_4.0_2.0.jpg
icml2022/images/ablate_color/0_4.0_2.0.png
icml2022/images/ablate_color/0_4.0_4.0.jpg
icml2022/images/ablate_color/0_4.0_4.0.png
icml2022/images/ablate_color/0_4.0_8.0.jpg
icml2022/images/ablate_color/0_4.0_8.0.png
icml2022/images/ablate_color/0_8.0_0.0.jpg
icml2022/images/ablate_color/0_8.0_0.0.png
icml2022/images/ablate_color/0_8.0_0.1.jpg
icml2022/images/ablate_color/0_8.0_0.1.png
icml2022/images/ablate_color/0_8.0_0.5.jpg
icml2022/images/ablate_color/0_8.0_0.5.png
icml2022/images/ablate_color/0_8.0_1.0.jpg
icml2022/images/ablate_color/0_8.0_1.0.png
icml2022/images/ablate_color/0_8.0_2.0.jpg
icml2022/images/ablate_color/0_8.0_2.0.png
icml2022/images/ablate_color/0_8.0_4.0.jpg
icml2022/images/ablate_color/0_8.0_4.0.png
icml2022/images/ablate_color/0_8.0_8.0.jpg
icml2022/images/ablate_color/0_8.0_8.0.png
icml2022/images/ablate_vit/basic.png
icml2022/images/ablate_vit/c.png
icml2022/images/ablate_vit/c_cj.png
icml2022/images/ablate_vit/cj.png
icml2022/images/ablate_vit/r.png
icml2022/images/ablate_vit/r_c.png
icml2022/images/ablate_vit/r_c_cj.png
icml2022/images/ablate_vit/r_cj.png
icml2022/images/ablation_aug/natural_normal/240_color.jpg
icml2022/images/ablation_aug/natural_normal/240_color_jitter_begin.jpg
icml2022/images/ablation_aug/natural_normal/240_crop.jpg
icml2022/images/ablation_aug/natural_normal/240_flip.jpg
icml2022/images/ablation_aug/natural_normal/240_gray.jpg
icml2022/images/ablation_aug/natural_normal/240_raw.jpg
icml2022/images/ablation_aug/natural_normal/400_color.jpg
icml2022/images/ablation_aug/natural_normal/400_color_jitter_begin.jpg
icml2022/images/ablation_aug/natural_normal/400_crop.jpg
icml2022/images/ablation_aug/natural_normal/400_flip.jpg
icml2022/images/ablation_aug/natural_normal/400_gray.jpg
icml2022/images/ablation_aug/natural_normal/400_raw.jpg
icml2022/images/ablation_aug/natural_normal/460_color.jpg
icml2022/images/ablation_aug/natural_normal/460_color_jitter_begin.jpg
icml2022/images/ablation_aug/natural_normal/460_crop.jpg
icml2022/images/ablation_aug/natural_normal/460_flip.jpg
icml2022/images/ablation_aug/natural_normal/460_gray.jpg
icml2022/images/ablation_aug/natural_normal/460_raw.jpg
icml2022/images/ablation_aug/robust/140_color.png
icml2022/images/ablation_aug/robust/140_color_jitter_begin.png
icml2022/images/ablation_aug/robust/140_crop.png
icml2022/images/ablation_aug/robust/140_flip.png
icml2022/images/ablation_aug/robust/140_gray.png
icml2022/images/ablation_aug/robust/140_raw.png
icml2022/images/ablation_aug/robust/295_color.png
icml2022/images/ablation_aug/robust/295_color_jitter_begin.png
icml2022/images/ablation_aug/robust/295_crop.png
icml2022/images/ablation_aug/robust/295_flip.png
icml2022/images/ablation_aug/robust/295_gray.png
icml2022/images/ablation_aug/robust/295_raw.png
icml2022/images/ablation_aug/robust/350_color.png
icml2022/images/ablation_aug/robust/350_color_jitter_begin.png
icml2022/images/ablation_aug/robust/350_crop.png
icml2022/images/ablation_aug/robust/350_flip.png
icml2022/images/ablation_aug/robust/350_gray.png
icml2022/images/ablation_aug/robust/350_raw.png
icml2022/images/batch_size/nat/0_1.png
icml2022/images/batch_size/nat/0_16.png
icml2022/images/batch_size/nat/0_2.png
icml2022/images/batch_size/nat/0_32.png
icml2022/images/batch_size/nat/0_4.png
icml2022/images/batch_size/nat/0_64.png
icml2022/images/batch_size/nat/0_8.png
icml2022/images/batch_size/robust/283_1.png
icml2022/images/batch_size/robust/283_16.png
icml2022/images/batch_size/robust/283_2.png
icml2022/images/batch_size/robust/283_32.png
icml2022/images/batch_size/robust/283_4.png
icml2022/images/batch_size/robust/283_64.png
icml2022/images/batch_size/robust/283_8.png
icml2022/images/batch_size/robust/284_1.png
icml2022/images/batch_size/robust/284_16.png
icml2022/images/batch_size/robust/284_2.png
icml2022/images/batch_size/robust/284_32.png
icml2022/images/batch_size/robust/284_4.png
icml2022/images/batch_size/robust/284_64.png
icml2022/images/batch_size/robust/284_8.png
icml2022/images/batch_size/robust/403_1.png
icml2022/images/batch_size/robust/403_16.png
icml2022/images/batch_size/robust/403_2.png
icml2022/images/batch_size/robust/403_32.png
icml2022/images/batch_size/robust/403_4.png
icml2022/images/batch_size/robust/403_64.png
icml2022/images/batch_size/robust/403_8.png
icml2022/images/batch_size/robust/449_1.png
icml2022/images/batch_size/robust/449_16.png
icml2022/images/batch_size/robust/449_2.png
icml2022/images/batch_size/robust/449_32.png
icml2022/images/batch_size/robust/449_4.png
icml2022/images/batch_size/robust/449_64.png
icml2022/images/batch_size/robust/449_8.png
icml2022/images/batch_size/robust/460_1.png
icml2022/images/batch_size/robust/460_16.png
icml2022/images/batch_size/robust/460_2.png
icml2022/images/batch_size/robust/460_32.png
icml2022/images/batch_size/robust/460_4.png
icml2022/images/batch_size/robust/460_64.png
icml2022/images/batch_size/robust/460_8.png
icml2022/images/batch_size/robust/558_1.png
icml2022/images/batch_size/robust/558_16.png
icml2022/images/batch_size/robust/558_2.png
icml2022/images/batch_size/robust/558_32.png
icml2022/images/batch_size/robust/558_4.png
icml2022/images/batch_size/robust/558_64.png
icml2022/images/batch_size/robust/558_8.png
icml2022/images/batch_size/robust/625_1.png
icml2022/images/batch_size/robust/625_16.png
icml2022/images/batch_size/robust/625_2.png
icml2022/images/batch_size/robust/625_32.png
icml2022/images/batch_size/robust/625_4.png
icml2022/images/batch_size/robust/625_64.png
icml2022/images/batch_size/robust/625_8.png
icml2022/images/batch_size/robust/802_1.png
icml2022/images/batch_size/robust/802_16.png
icml2022/images/batch_size/robust/802_2.png
icml2022/images/batch_size/robust/802_32.png
icml2022/images/batch_size/robust/802_4.png
icml2022/images/batch_size/robust/802_64.png
icml2022/images/batch_size/robust/802_8.png
icml2022/images/batch_size/robust/834_1.png
icml2022/images/batch_size/robust/834_16.png
icml2022/images/batch_size/robust/834_2.png
icml2022/images/batch_size/robust/834_32.png
icml2022/images/batch_size/robust/834_4.png
icml2022/images/batch_size/robust/834_64.png
icml2022/images/batch_size/robust/834_8.png
icml2022/images/center/182/bad/17_300.png
icml2022/images/center/182/good/0_0.png
icml2022/images/center/182/good/10_0.png
icml2022/images/center/182/good/12_0.png
icml2022/images/center/182/good/14_0.png
icml2022/images/center/182/good/16_0.png
icml2022/images/center/182/good/17_300.png
icml2022/images/center/182/good/2_0.png
icml2022/images/center/182/good/4_0.png
icml2022/images/center/182/good/8_0.png
icml2022/images/center/appendix/11_center.png
icml2022/images/center/appendix/11_not.png
icml2022/images/center/appendix/182_center.png
icml2022/images/center/appendix/182_not.png
icml2022/images/center/appendix/300_center.png
icml2022/images/center/appendix/300_not.png
icml2022/images/center/appendix/306_center.png
icml2022/images/center/appendix/306_not.png
icml2022/images/center/appendix/308_center.png
icml2022/images/center/appendix/308_not.png
icml2022/images/center/appendix/312_center.png
icml2022/images/center/appendix/312_not.png
icml2022/images/center/appendix/320_center.png
icml2022/images/center/appendix/320_not.png
icml2022/images/center/appendix/335_center.png
icml2022/images/center/appendix/335_not.png
icml2022/images/center/appendix/37_center.png
icml2022/images/center/appendix/37_not.png
icml2022/images/center/appendix/70_center.png
icml2022/images/center/appendix/70_not.png
icml2022/images/center/appendix/75_center.png
icml2022/images/center/appendix/75_not.png
icml2022/images/center/appendix/80_center.png
icml2022/images/center/appendix/80_not.png
icml2022/images/center/appendix/881_center.png
icml2022/images/center/appendix/881_not.png
icml2022/images/center/appendix/906_center.png
icml2022/images/center/appendix/906_not.png
icml2022/images/center/appendix/980_center.png
icml2022/images/center/appendix/980_not.png
icml2022/images/center/appendix/98_center.png
icml2022/images/center/appendix/98_not.png
icml2022/images/cifar10/0/0.png
icml2022/images/cifar10/0/1.png
icml2022/images/cifar10/0/2.png
icml2022/images/cifar10/0/3.png
icml2022/images/cifar10/0/4.png
icml2022/images/cifar10/0/5.png
icml2022/images/cifar10/0/6.png
icml2022/images/cifar10/0/7.png
icml2022/images/cifar10/0/8.png
icml2022/images/cifar10/0/9.png
icml2022/images/cifar10/1/0.png
icml2022/images/cifar10/1/1.png
icml2022/images/cifar10/1/2.png
icml2022/images/cifar10/1/3.png
icml2022/images/cifar10/1/4.png
icml2022/images/cifar10/1/5.png
icml2022/images/cifar10/1/6.png
icml2022/images/cifar10/1/7.png
icml2022/images/cifar10/1/8.png
icml2022/images/cifar10/1/9.png
icml2022/images/cifar10/2/0.png
icml2022/images/cifar10/2/1.png
icml2022/images/cifar10/2/2.png
icml2022/images/cifar10/2/3.png
icml2022/images/cifar10/2/4.png
icml2022/images/cifar10/2/5.png
icml2022/images/cifar10/2/6.png
icml2022/images/cifar10/2/7.png
icml2022/images/cifar10/2/8.png
icml2022/images/cifar10/2/9.png
icml2022/images/cifar10/3/0.png
icml2022/images/cifar10/3/1.png
icml2022/images/cifar10/3/2.png
icml2022/images/cifar10/3/3.png
icml2022/images/cifar10/3/4.png
icml2022/images/cifar10/3/5.png
icml2022/images/cifar10/3/6.png
icml2022/images/cifar10/3/7.png
icml2022/images/cifar10/3/8.png
icml2022/images/cifar10/3/9.png
icml2022/images/cifar100/0/0.png
icml2022/images/cifar100/0/17.png
icml2022/images/cifar100/0/30.png
icml2022/images/cifar100/0/35.png
icml2022/images/cifar100/0/47.png
icml2022/images/cifar100/0/68.png
icml2022/images/cifar100/0/70.png
icml2022/images/cifar100/0/71.png
icml2022/images/cifar100/0/72.png
icml2022/images/cifar100/0/90.png
icml2022/images/cifar100/4/0.png
icml2022/images/cifar100/4/17.png
icml2022/images/cifar100/4/30.png
icml2022/images/cifar100/4/35.png
icml2022/images/cifar100/4/47.png
icml2022/images/cifar100/4/68.png
icml2022/images/cifar100/4/70.png
icml2022/images/cifar100/4/71.png
icml2022/images/cifar100/4/72.png
icml2022/images/cifar100/4/90.png
icml2022/images/cifar100/7/0.png
icml2022/images/cifar100/7/17.png
icml2022/images/cifar100/7/30.png
icml2022/images/cifar100/7/35.png
icml2022/images/cifar100/7/47.png
icml2022/images/cifar100/7/68.png
icml2022/images/cifar100/7/70.png
icml2022/images/cifar100/7/71.png
icml2022/images/cifar100/7/72.png
icml2022/images/cifar100/7/90.png
icml2022/images/cifar100/8/0.png
icml2022/images/cifar100/8/17.png
icml2022/images/cifar100/8/30.png
icml2022/images/cifar100/8/35.png
icml2022/images/cifar100/8/47.png
icml2022/images/cifar100/8/68.png
icml2022/images/cifar100/8/70.png
icml2022/images/cifar100/8/71.png
icml2022/images/cifar100/8/72.png
icml2022/images/cifar100/8/90.png
icml2022/images/deepinversion/400/distill.png
icml2022/images/deepinversion/400/ours.png
icml2022/images/deepinversion/400/ours_distill.png
icml2022/images/deepinversion/400/robust.png
icml2022/images/deepinversion/650/distill.png
icml2022/images/deepinversion/650/ours.png
icml2022/images/deepinversion/650/ours_distill.png
icml2022/images/deepinversion/650/robust.png
icml2022/images/deepinversion/660/distill.png
icml2022/images/deepinversion/660/ours.png
icml2022/images/deepinversion/660/ours_distill.png
icml2022/images/deepinversion/660/robust.png
icml2022/images/deepinversion/780/distill.png
icml2022/images/deepinversion/780/ours.png
icml2022/images/deepinversion/780/ours_distill.png
icml2022/images/deepinversion/780/robust.png
icml2022/images/deepinversion/946/distill.png
icml2022/images/deepinversion/946/ours.png
icml2022/images/deepinversion/946/ours_distill.png
icml2022/images/deepinversion/946/robust.png
icml2022/images/deepinversion/980/distill.png
icml2022/images/deepinversion/980/ours.png
icml2022/images/deepinversion/980/ours_distill.png
icml2022/images/deepinversion/980/robust.png
icml2022/images/every_class/Half1128.jpg
icml2022/images/every_class/Half2128.jpg
icml2022/images/nat_center/308/0_0.png
icml2022/images/nat_center/308/10_0.png
icml2022/images/nat_center/308/12_0.png
icml2022/images/nat_center/308/14_0.png
icml2022/images/nat_center/308/15_50.png
icml2022/images/nat_center/308/2_0.png
icml2022/images/nat_center/308/4_0.png
icml2022/images/nat_center/308/8_0.png
icml2022/images/nat_center/appendix/center_138.jpg
icml2022/images/nat_center/appendix/center_171.jpg
icml2022/images/nat_center/appendix/center_175.jpg
icml2022/images/nat_center/appendix/center_308.jpg
icml2022/images/nat_center/appendix/center_318.jpg
icml2022/images/nat_center/appendix/center_332.jpg
icml2022/images/nat_center/appendix/center_373.jpg
icml2022/images/nat_center/appendix/center_42.jpg
icml2022/images/nat_center/appendix/center_502.jpg
icml2022/images/nat_center/appendix/center_505.jpg
icml2022/images/nat_center/appendix/center_507.jpg
icml2022/images/nat_center/appendix/center_550.jpg
icml2022/images/nat_center/appendix/center_605.jpg
icml2022/images/nat_center/appendix/center_606.jpg
icml2022/images/nat_center/appendix/center_621.jpg
icml2022/images/nat_center/appendix/center_627.jpg
icml2022/images/nat_center/appendix/center_78.jpg
icml2022/images/nat_center/appendix/center_794.jpg
icml2022/images/nat_center/appendix/center_808.jpg
icml2022/images/nat_center/appendix/center_851.jpg
icml2022/images/nat_center/appendix/not_138.jpg
icml2022/images/nat_center/appendix/not_171.jpg
icml2022/images/nat_center/appendix/not_175.jpg
icml2022/images/nat_center/appendix/not_308.jpg
icml2022/images/nat_center/appendix/not_308.png
icml2022/images/nat_center/appendix/not_318.jpg
icml2022/images/nat_center/appendix/not_332.jpg
icml2022/images/nat_center/appendix/not_373.jpg
icml2022/images/nat_center/appendix/not_42.jpg
icml2022/images/nat_center/appendix/not_502.jpg
icml2022/images/nat_center/appendix/not_505.jpg
icml2022/images/nat_center/appendix/not_507.jpg
icml2022/images/nat_center/appendix/not_550.jpg
icml2022/images/nat_center/appendix/not_605.jpg
icml2022/images/nat_center/appendix/not_606.jpg
icml2022/images/nat_center/appendix/not_621.jpg
icml2022/images/nat_center/appendix/not_627.jpg
icml2022/images/nat_center/appendix/not_78.jpg
icml2022/images/nat_center/appendix/not_794.jpg
icml2022/images/nat_center/appendix/not_808.jpg
icml2022/images/nat_center/appendix/not_851.jpg
icml2022/images/quantitative/mlp/Top1.pdf
icml2022/images/quantitative/mlp/Top5.pdf
icml2022/images/quantitative/vit/Top1.pdf
icml2022/images/quantitative/vit/Top5.pdf
icml2022/images/resolution/17/bad/17_300.png
icml2022/images/resolution/17/good/0_0.png
icml2022/images/resolution/17/good/10_0.png
icml2022/images/resolution/17/good/12_0.png
icml2022/images/resolution/17/good/14_0.png
icml2022/images/resolution/17/good/16_0.png
icml2022/images/resolution/17/good/17_300.png
icml2022/images/resolution/17/good/2_0.png
icml2022/images/resolution/17/good/4_0.png
icml2022/images/resolution/17/good/8_0.png
icml2022/images/tv/no_tv/105_-1.png
icml2022/images/tv/no_tv/105_-2.png
icml2022/images/tv/no_tv/105_-3.png
icml2022/images/tv/no_tv/105_-4.png
icml2022/images/tv/no_tv/105_-5.png
icml2022/images/tv/no_tv/105_0.png
icml2022/images/tv/no_tv/334_-1.png
icml2022/images/tv/no_tv/334_-2.png
icml2022/images/tv/no_tv/334_-3.png
icml2022/images/tv/no_tv/334_-4.png
icml2022/images/tv/no_tv/334_-5.png
icml2022/images/tv/no_tv/334_0.png
icml2022/images/tv/no_tv/360_-1.png
icml2022/images/tv/no_tv/360_-2.png
icml2022/images/tv/no_tv/360_-3.png
icml2022/images/tv/no_tv/360_-4.png
icml2022/images/tv/no_tv/360_-5.png
icml2022/images/tv/no_tv/360_0.png
icml2022/images/tv/no_tv/480_-1.png
icml2022/images/tv/no_tv/480_-2.png
icml2022/images/tv/no_tv/480_-3.png
icml2022/images/tv/no_tv/480_-4.png
icml2022/images/tv/no_tv/480_-5.png
icml2022/images/tv/no_tv/480_0.png
icml2022/images/tv/no_tv/79_-1.png
icml2022/images/tv/no_tv/79_-2.png
icml2022/images/tv/no_tv/79_-3.png
icml2022/images/tv/no_tv/79_-4.png
icml2022/images/tv/no_tv/79_-5.png
icml2022/images/tv/no_tv/79_0.png
icml2022/images/tv/no_tv/87_-1.png
icml2022/images/tv/no_tv/87_-2.png
icml2022/images/tv/no_tv/87_-3.png
icml2022/images/tv/no_tv/87_-4.png
icml2022/images/tv/no_tv/87_-5.png
icml2022/images/tv/no_tv/87_0.png
icml2022/images/tv/tv/105_-1.png
icml2022/images/tv/tv/105_-2.png
icml2022/images/tv/tv/105_-3.png
icml2022/images/tv/tv/105_-4.png
icml2022/images/tv/tv/105_-5.png
icml2022/images/tv/tv/105_0.png
icml2022/images/tv/tv/334_-1.png
icml2022/images/tv/tv/334_-2.png
icml2022/images/tv/tv/334_-3.png
icml2022/images/tv/tv/334_-4.png
icml2022/images/tv/tv/334_-5.png
icml2022/images/tv/tv/334_0.png
icml2022/images/tv/tv/360_-1.png
icml2022/images/tv/tv/360_-2.png
icml2022/images/tv/tv/360_-3.png
icml2022/images/tv/tv/360_-4.png
icml2022/images/tv/tv/360_-5.png
icml2022/images/tv/tv/360_0.png
icml2022/images/tv/tv/480_-1.png
icml2022/images/tv/tv/480_-2.png
icml2022/images/tv/tv/480_-3.png
icml2022/images/tv/tv/480_-4.png
icml2022/images/tv/tv/480_-5.png
icml2022/images/tv/tv/480_0.png
icml2022/images/tv/tv/79_-1.png
icml2022/images/tv/tv/79_-2.png
icml2022/images/tv/tv/79_-3.png
icml2022/images/tv/tv/79_-4.png
icml2022/images/tv/tv/79_-5.png
icml2022/images/tv/tv/79_0.png
icml2022/images/tv/tv/87_-1.png
icml2022/images/tv/tv/87_-2.png
icml2022/images/tv/tv/87_-3.png
icml2022/images/tv/tv/87_-4.png
icml2022/images/tv/tv/87_-5.png
icml2022/images/tv/tv/87_0.png
icml2022/images/var_nets_var_classes/15_425.png
icml2022/images/var_nets_var_classes/15_569.png
icml2022/images/var_nets_var_classes/15_572.png
icml2022/images/var_nets_var_classes/15_628.png
icml2022/images/var_nets_var_classes/15_782.png
icml2022/images/var_nets_var_classes/15_895.png
icml2022/images/var_nets_var_classes/34_425.png
icml2022/images/var_nets_var_classes/34_569.png
icml2022/images/var_nets_var_classes/34_572.png
icml2022/images/var_nets_var_classes/34_628.png
icml2022/images/var_nets_var_classes/34_782.png
icml2022/images/var_nets_var_classes/34_895.png
icml2022/images/var_nets_var_classes/41_425.png
icml2022/images/var_nets_var_classes/41_569.png
icml2022/images/var_nets_var_classes/41_572.png
icml2022/images/var_nets_var_classes/41_628.png
icml2022/images/var_nets_var_classes/41_782.png
icml2022/images/var_nets_var_classes/41_895.png
icml2022/images/var_nets_var_classes/72_425.png
icml2022/images/var_nets_var_classes/72_569.png
icml2022/images/var_nets_var_classes/72_572.png
icml2022/images/var_nets_var_classes/72_628.png
icml2022/images/var_nets_var_classes/72_782.png
icml2022/images/var_nets_var_classes/72_895.png
icml2022/images/var_nets_var_classes_di/15_425.jpg
icml2022/images/var_nets_var_classes_di/15_569.jpg
icml2022/images/var_nets_var_classes_di/15_572.jpg
icml2022/images/var_nets_var_classes_di/15_628.jpg
icml2022/images/var_nets_var_classes_di/15_782.jpg
icml2022/images/var_nets_var_classes_di/15_895.jpg
icml2022/images/var_nets_var_classes_di/34_425.jpg
icml2022/images/var_nets_var_classes_di/34_569.jpg
icml2022/images/var_nets_var_classes_di/34_572.jpg
icml2022/images/var_nets_var_classes_di/34_628.jpg
icml2022/images/var_nets_var_classes_di/34_782.jpg
icml2022/images/var_nets_var_classes_di/34_895.jpg
icml2022/images/var_nets_var_classes_di/41_425.jpg
icml2022/images/var_nets_var_classes_di/41_569.jpg
icml2022/images/var_nets_var_classes_di/41_572.jpg
icml2022/images/var_nets_var_classes_di/41_628.jpg
icml2022/images/var_nets_var_classes_di/41_782.jpg
icml2022/images/var_nets_var_classes_di/41_895.jpg
icml2022/images/var_nets_var_classes_di/72_425.jpg
icml2022/images/var_nets_var_classes_di/72_569.jpg
icml2022/images/var_nets_var_classes_di/72_572.jpg
icml2022/images/var_nets_var_classes_di/72_628.jpg
icml2022/images/var_nets_var_classes_di/72_782.jpg
icml2022/images/var_nets_var_classes_di/72_895.jpg
icml2022/images/various/0.jpg
icml2022/images/various/1.jpg
icml2022/images/various/10.jpg
icml2022/images/various/11.jpg
icml2022/images/various/11.png
icml2022/images/various/12.jpg
icml2022/images/various/13.jpg
icml2022/images/various/14.jpg
icml2022/images/various/15.jpg
icml2022/images/various/15.png
icml2022/images/various/16.jpg
icml2022/images/various/17.jpg
icml2022/images/various/18.jpg
icml2022/images/various/19.jpg
icml2022/images/various/20.jpg
icml2022/images/various/20.png
icml2022/images/various/21.jpg
icml2022/images/various/22.jpg
icml2022/images/various/22.png
icml2022/images/various/23.jpg
icml2022/images/various/29.jpg
icml2022/images/various/30.jpg
icml2022/images/various/31.jpg
icml2022/images/various/31.png
icml2022/images/various/32.jpg
icml2022/images/various/33.jpg
icml2022/images/various/34.jpg
icml2022/images/various/34.png
icml2022/images/various/35.jpg
icml2022/images/various/36.jpg
icml2022/images/various/40.jpg
icml2022/images/various/40.png
icml2022/images/various/41.jpg
icml2022/images/various/41.png
icml2022/images/various/42.jpg
icml2022/images/various/43.jpg
icml2022/images/various/44.jpg
icml2022/images/various/45.jpg
icml2022/images/various/46.jpg
icml2022/images/various/47.jpg
icml2022/images/various/48.jpg
icml2022/images/various/5.jpg
icml2022/images/various/51.jpg
icml2022/images/various/52.jpg
icml2022/images/various/53.jpg
icml2022/images/various/53.png
icml2022/images/various/54.jpg
icml2022/images/various/55.jpg
icml2022/images/various/55.png
icml2022/images/various/59.jpg
icml2022/images/various/62.jpg
icml2022/images/various/62.png
icml2022/images/various/63.jpg
icml2022/images/various/64.jpg
icml2022/images/various/66.jpg
icml2022/images/various/68.jpg
icml2022/images/various/69.jpg
icml2022/images/various/7.jpg
icml2022/images/various/7.png
icml2022/images/various/70.jpg
icml2022/images/various/71.jpg
icml2022/images/various/72.jpg
icml2022/images/various/72.png
icml2022/images/various/73.jpg
icml2022/images/various/74.jpg
icml2022/images/various/75.jpg
icml2022/images/various/76.jpg
icml2022/images/various/79.jpg
icml2022/images/various/8.jpg
icml2022/images/various/85.jpg
icml2022/images/various/85.png
icml2022/images/various/87.jpg
icml2022/images/various/87.png
icml2022/images/various/88.jpg
icml2022/images/various/89.jpg
icml2022/images/various/9.jpg
icml2022/images/various/90.jpg
icml2022/images/various/91.jpg
icml2022/images/various/92.jpg
icml2022/images/various_di/15.jpg
icml2022/images/various_di/20.jpg
icml2022/images/various_di/22.jpg
icml2022/images/various_di/31.jpg
icml2022/images/various_di/34.jpg
icml2022/images/various_di/40.jpg
icml2022/images/various_di/41.jpg
icml2022/images/various_di/53.jpg
icml2022/images/various_di/55.jpg
icml2022/images/various_di/62.jpg
icml2022/images/various_di/7.jpg
icml2022/images/various_di/72.jpg
icml2022/images/various_di/85.jpg
icml2022/images/various_di/87.jpg
icml_numpapers
images/teaser/10.png
images/teaser/200.png
images/teaser/970.png
images/teaser/980.png

